Surpassing Real-World Source Training Data: Random 3D Characters for Generalizable Person Re-Identification

Person re-identification has seen significant advancement in recent years. However, the ability of learned models to generalize to unknown target domains still remains limited. One possible reason for this is the lack of large-scale and diverse source training data, since manually labeling such a dataset is very expensive and privacy sensitive. To address this, we propose to automatically synthesize a large-scale person re-identification dataset following a set-up similar to real surveillance but with virtual environments, and then use the synthesized person images to train a generalizable person re-identification model. Specifically, we design a method to generate a large number of random UV texture maps and use them to create different 3D clothing models. Then, an automatic code is developed to randomly generate various different 3D characters with diverse clothes, races and attributes. Next, we simulate a number of different virtual environments using Unity3D, with customized camera networks similar to real surveillance systems, and import multiple 3D characters at the same time, with various movements and interactions along different paths through the camera networks. As a result, we obtain a virtual dataset, called RandPerson, with 1,801,816 person images of 8,000 identities. By training person re-identification models on these synthesized person images, we demonstrate, for the first time, that models trained on virtual data can generalize well to unseen target images, surpassing the models trained on various real-world datasets, including CUHK03, Market-1501, DukeMTMC-reID, and almost MSMT17. The RandPerson dataset is available at https://github.com/VideoObjectSearch/RandPerson.

==> TODO.txt <==


================
//不着急的：

//可以参考以前的测试平台，虚拟图像相互检索找出最难分的一些虚拟图像的例子进行展示和分析讨论一下。



================
写作Tips：

1. 科学论文多用第三人称或被动语态进行客观陈述，减少we/our/ours（但也不必完全避免）等用词以及主观性、口语式的陈述。

2. 通常一个论断需要有证据支撑，避免经常出现独立的无前因后果的论断。要经常站在读者的角度审视自己写的句子是否通俗易懂，要把读者都当作不了解你的工作的小白，否则你的陈述很可能只有自己看得懂，可能自己还觉得是一看就懂（因为你太熟悉这个工作）。
